Information Flow Control-by-Construction for an Object-Oriented Language Using Type Modifiers

In security-critical software applications, confidential information must be prevented from leaking to unauthorized sinks. Static analysis techniques are widespread to enforce a secure information flow by checking a program after construction. A drawback of these systems is that incomplete programs during construction cannot be checked properly. The user is not guided to a secure program by most systems. We introduce IFbCOO, an approach that guides users incrementally to a secure implementation by using refinement rules. In each refinement step, confidentiality or integrity (or both) is guaranteed alongside the functional correctness of the program, such that insecure programs are declined by construction. In this work, we formalize IFbCOO and prove soundness of the refinement rules. We implement IFbCOO in the tool CorC and conduct a feasibility study by successfully implementing case studies.

==> Code/Bank.txt <==
pre: true
post: (!checked -> balance == 
  \old(balance)) & (checked -> balance 
  == \old(balance) - withdraw); 
void bank(trusted int balance, 
  trusted boolean checked, 
  untrusted int withdraw) {
  check(balance, withdraw, checked);
  if (checked) {
    balance = declassify(balance - withdraw);
  } else {
    skip
  } fi
}

==> Code/Bidder.txt <==
public String[] objects = ...;
private String[] bidders = ...;
secret String[] winners = ...;
public int[] highestBiddings = ...;
public int i = 0;
while (i < objects.length) {
  public int highestBidding = 0;
  private int j = 0;
  while (j < bidders.length) {
    secret int bidding 
      = getBidding(bidders[j], objects[i]);
    if (bidding > highestBidding) {
      highestBidding = bidding;
      winners[i] = bidders[j];
    }
    j = j + 1;
  }
  highestBiddings[i] 
    = declassify(highestBidding);
  i = i + 1;
}

==> Code/Bidders2.txt <==
pre: publishBid = 0
post: \forall int x; ((x >= 0 
  & x < bids.length)
  -> (publishBid >= bids[x]))
void auction(private int[] bids,
  public int publishBid) {
  public int i = 0;
  secret int highestBid = 0;
  do (i < bids.length) {
    if (highestBid < bids[i]) {
      highestBid = bids[i];
    else {
      skip
    } fi
    i = i + 1;
  } od
  publishBid = declassify(highestBid);
}

==> Code/CreditCard.txt <==
boolean low paymentAction := true;
if (paymentAction) {
  int high creditCard := getNumber();
  while (!valid(creditCard)) {
    creditCard = getNumber();
  }
  String low output := declassify(mask(creditCard));
} else {
  skip
}
